The difficulty of beating the Taxman

The Taxman game has proven to be hard to solve optimally, so efforts have been made to find heuristic strategies that do well in practice. We present results on the NP-hardness of a variant of the game via an equivalence to a particular kind of graph matching problem. Furthermore this equivalence is used to derive a winning strategy for all $n$ along with efficiently computable lower and upper bounds on the optimal achievable score.

==> tax_lower.csv <==
N,opt(N),lower(N)
100,0.6265346534653465,0.616832
101,0.6150262085032032,0.605513
102,0.6225014277555683,0.613173
103,0.6109036594473488,0.601755
104,0.6102564102564103,0.601282
105,0.6170709793351303,0.600719
106,0.6242285311232587,0.608182
107,0.6133610245759779,0.597612
108,0.6204553177030241,0.604995
109,0.6095079232693912,0.594329
110,0.6165438165438165,0.601638
111,0.6134169884169884,0.598777
112,0.6202591656131479,0.605879
113,0.6099984474460487,0.59587
114,0.6167810831426392,0.602899
115,0.6148425787106446,0.601199
116,0.6214264662540525,0.608017
117,0.6278429668260177,0.621179
118,0.634097706879362,0.627546
119,0.6310924369747899,0.62465
120,0.6326446280991735,0.623416
121,0.6352797723885653,0.629589
122,0.6412101825936292,0.635612
123,0.6372934697088907,0.622738
124,0.6430967741935484,0.628774
125,0.6487619047619048,0.64
126,0.6487939007624047,0.632921
127,0.640378937007874,0.624754
128,0.642078488372093,0.628391
129,0.6378056052474658,0.624329
130,0.6433352906635349,0.630065
131,0.6340504279435577,0.620981
132,0.6347687400318979,0.621896
133,0.6306811805633487,0.609359
134,0.6361525704809287,0.615146
135,0.6366013071895424,0.615904
136,0.6363246028338343,0.61593
137,0.6277372262773723,0.607638
138,0.6330935251798561,0.606402
139,0.6242548818088386,0.604728
140,0.6245187436676798,0.599189
141,0.6212166616721606,0.596244
142,0.6265143307396829,0.601891
143,0.6242229992229992,0.60742
144,0.624808429118774,0.612835
145,0.6234293811998111,0.618139
146,0.6285527909794054,0.623334
147,0.6335723478580622,0.628424
148,0.6384908398331217,0.633412
149,0.6308724832214765,0.625861
150,0.6301986754966887,0.6234
151,0.6220808644126874,0.615371
152,0.6211730306157551,0.614551
153,0.6260928613869791,0.619557
154,0.630917469627147,0.624466
155,0.6284532671629446,0.622084
156,0.6277968316184876,0.621509
157,0.6203337902120455,0.614126
158,0.6251094658068626,0.618979
159,0.6224056603773584,0.609198
160,0.6215062111801242,0.608463
161,0.618894256575416,0.59888
162,0.6235704006665151,0.603802
163,0.6164147837797397,0.596888
164,0.6210643015521065,0.601774
165,0.6256297918948521,0.601972
166,0.6301132674410216,0.611283
167,0.6228970630168235,0.604291
168,0.627359819667512,0.608974
169,0.6233205708318831,0.605151
170,0.6277261781905745,0.605435
171,0.6320549435604516,0.614307
172,0.6363086436348971,0.618766
173,0.6293933957876553,0.612052
174,0.6336288998357964,0.611363
175,0.6377922077922078,0.620844
176,0.641050333846944,0.625128
177,0.6383545991239764,0.622612
178,0.6423953298600213,0.626828
179,0.6356300434512725,0.620236
180,0.6384898710865562,0.618171
181,0.631594924412604,0.611499
182,0.6330991412958626,0.615745
183,0.6300784034212402,0.612913
184,0.6312573443008226,0.612632
185,0.6298169136878814,0.616797
186,0.6337760910815939,0.620896
187,0.6332916145181476,0.618614
188,0.6371721265338287,0.62265
189,0.6375382901698691,0.627792
190,0.6413337007440066,0.631689
191,0.6351985165794066,0.625654
192,0.6361722797927462,0.620574
193,0.6297206345814861,0.614283
194,0.6335183716627015,0.618239
195,0.6365253793825223,0.623077
196,0.6387651507303429,0.629597
197,0.6325180741424397,0.623443
198,0.6330135526115426,0.62007
199,0.62678391959799,0.61397
200,0.6292537313432836,0.617313
201,0.626914930299,0.615093
202,0.6305906452714237,0.618885
203,0.6286583598956824,0.617068
204,0.6286944045911047,0.617073
205,0.6270423869287236,0.615155
206,0.63064584212748,0.618873
207,0.6341973244147158,0.622538
208,0.6363636363636364,0.624954
209,0.6344041922989292,0.628526
210,0.6348905438952832,0.624464
211,0.6294375391218814,0.619109
212,0.6329169988484366,0.622686
213,0.6304681672590058,0.614936
214,0.6339056726798522,0.618518
215,0.6319982773471146,0.616494
216,0.632957842635262,0.619688
217,0.6301949012810214,0.611423
218,0.6335721167944368,0.614972
219,0.6310087173100871,0.612578
220,0.6312628547922665,0.617153
221,0.6287554522848641,0.614773
222,0.6320849997980043,0.614107
223,0.6269218449711723,0.613189
224,0.6280555555555556,0.614444
225,0.6274139626352015,0.605664
226,0.6306966589996491,0.609138
227,0.6253188036169719,0.603949
228,0.6246839806940934,0.598675
229,0.619327890639833,0.593545
230,0.6226237530585357,0.593337
231,0.6258769965666517,0.596432
232,0.625684475358887,0.601154
233,0.6204834745607278,0.596163
234,0.620767412256774,0.603237
235,0.6193292463036423,0.601515
236,0.6225416577272402,0.604877
237,0.6205368223238663,0.603021
238,0.6237122464048381,0.606765
239,0.6187238493723849,0.601499
240,0.6181535269709544,0.601072
241,0.6131134048900929,0.596173
242,0.6162976567016971,0.599497
243,0.6194427578762733,0.602779
244,0.6225493476078956,0.606022
245,0.6256180520988883,0.609225
246,0.6286494848754156,0.612389
247,0.6255387227373645,0.603892
248,0.6247894805026558,0.603316
249,0.622714859437751,0.601414
250,0.6225657370517929,0.601434
251,0.6179409346740024,0.596977
252,0.6209611644394253,0.600163
253,0.6198064174784476,0.603311
254,0.622788327929597,0.606423
255,0.6257352941176471,0.609498
256,0.6247568093385214,0.608645
257,0.6200947123940518,0.604108
258,0.6230283439585765,0.603753
259,0.6213246213246213,0.605584
260,0.621131741821397,0.605659
261,0.6240238659296306,0.608669
262,0.6268830000290251,0.611645
263,0.6223067173637515,0.607184
264,0.6248999428244711,0.610149
265,0.6237196765498653,0.61308
266,0.6265382557517389,0.615978
267,0.6246855609592487,0.60976
268,0.6274760028852022,0.612662
269,0.6229932534765249,0.608289
270,0.6257755910892442,0.611179
271,0.6212285652268288,0.60674
272,0.6233031674208145,0.605931
273,0.6257586695542899,0.608807
274,0.6284804246848043,0.611652
275,0.6311725955204216,0.614493
276,0.6308533458902318,0.614294
277,0.6264706646235358,0.61003
278,0.6291482942678116,0.612826
279,0.6317972350230415,0.615591
280,0.6338078291814947,0.614718
281,0.6294136947578305,0.610459
282,0.6320326792471744,0.613212
283,0.6276315134623999,0.608943
284,0.6302446256486286,0.611688
285,0.6328303275671697,0.614403
286,0.6353890012426597,0.61709
287,0.6334446380178087,0.611377
288,0.6342512495194156,0.608708
289,0.6327407230640735,0.611407
290,0.6352648418059011,0.614077
291,0.6335734124182083,0.612531
292,0.6360746177941933,0.615176
293,0.6319797543590815,0.611223
294,0.6344748068719013,0.611922
295,0.6333027943197435,0.61049
296,0.6329511329511329,0.610292
297,0.6336519557996068,0.617653
298,0.636102444389576,0.620211
299,0.6338684503901896,0.618082
300,0.6354595791805094,0.617386
301,0.6333634023453829,0.61541
302,0.6357834458942583,0.617949
303,0.6339673441028313,0.61625
304,0.6348144952545298,0.617041
305,0.6334083360120004,0.615622
306,0.6343488535479338,0.622214
307,0.6305258259655654,0.618469
308,0.6310889757491699,0.620287
309,0.6292514876291888,0.61852
310,0.631635722435432,0.620351
311,0.627669222524528,0.617075
312,0.6291267305644302,0.614361
313,0.6251602531491016,0.610488
314,0.6275401880497422,0.612961
315,0.6278481012658228,0.61527
316,0.6301960627720321,0.617698
317,0.6263119258774279,0.613892
318,0.6286547978155005,0.617338
319,0.6278213166144201,0.614734
320,0.6286799065420561,0.613941
321,0.6270002515431203,0.612353
322,0.6293098475087976,0.614753
323,0.6273745365592631,0.612908
324,0.6281861348528015,0.613086
325,0.630410571024068,0.616819
326,0.6326710568282021,0.619163
327,0.6309204147087343,0.617495
328,0.6304210838460969,0.617077
329,0.6287003776365478,0.615437
330,0.6290213311361348,0.615893
331,0.6254868416263241,0.612438
332,0.6277361699048446,0.614765
333,0.6299652946359533,0.617072
334,0.6321744570560371,0.619358
335,0.6311122956645344,0.618053
336,0.6318708492298997,0.614402
337,0.6282373184906853,0.610872
338,0.6304306086470824,0.613168
339,0.6288217942044074,0.611661
340,0.6287562532344316,0.612006
341,0.6274459364442386,0.614275
342,0.6278792218641843,0.614768
343,0.6300427147603227,0.61655
344,0.6294236602628918,0.616009
345,0.6315657200301583,0.615917
346,0.6336892605487165,0.618131
347,0.6302129914869654,0.614744
348,0.630059612027797,0.616952
349,0.6264920180106427,0.613459
350,0.6261782661782662,0.613936
351,0.6266996891996892,0.614025
352,0.6270119752768478,0.618787
353,0.623533554200477,0.615355
354,0.6256544919232911,0.614753
355,0.6245766735242918,0.6163
356,0.626679885437321,0.61845
357,0.6285620393408761,0.617921
358,0.6306313316008154,0.620049
359,0.6272206747137109,0.616698
360,0.6268236380424747,0.616359
361,0.6244624355305245,0.614055
362,0.6265315130207144,0.616182
363,0.6285835376744467,0.61596
364,0.6287671232876713,0.61829
365,0.6276068568006588,0.614747
366,0.6296362472268132,0.616846
367,0.6263327804762469,0.613612
368,0.6277983975491929,0.612628
369,0.6298102981029811,0.614722
370,0.6318059299191374,0.617047
371,0.6303799669593948,0.615454
372,0.6298538441580904,0.611692
373,0.6265716620550243,0.608507
374,0.6285632798573975,0.610595
375,0.6287659574468085,0.610837
376,0.628308595293188,0.61372
377,0.6267244887934543,0.608746
378,0.62869428040932,0.610811
379,0.6254686849048743,0.607679
380,0.6253073628954275,0.607556
381,0.6241634717126328,0.603496
382,0.6261260645496425,0.605566
383,0.6229193864229765,0.602467
384,0.6222808441558442,0.601935
385,0.6242379382275756,0.60607
386,0.6261798610274331,0.608105
387,0.6281067689602813,0.610125
388,0.6300188164206397,0.61213
389,0.6268670489750181,0.60907
390,0.6265328874024526,0.608538
391,0.6252153035127095,0.610536
392,0.6271226047670977,0.612518
393,0.6257346198059958,0.611204
394,0.6276296343892566,0.613172
395,0.6267101393683672,0.615126
396,0.6285652494720505,0.616899
397,0.6255078921053631,0.613901
398,0.6273850455283938,0.615836
399,0.6290350877192983,0.615376
400,0.6288902743142145,0.614489
401,0.6258110941551593,0.611481
402,0.6276681110576151,0.613409
403,0.6255927081541901,0.607732
404,0.6274416330521941,0.609669
405,0.6291917533296844,0.611592
406,0.6310139068759758,0.614287
407,0.630209086091439,0.61254
408,0.6315379452514502,0.614219
409,0.6285526865048602,0.611319
410,0.6303602160109192,0.612973
411,0.6290600713391444,0.611993
412,0.6308563906062672,0.613872
413,0.6295399515738499,0.609608
414,0.6299982538851057,0.609871
415,0.6290315106580167,0.608862
416,0.6289660579228925,0.608709
417,0.6275974435762395,0.607437
418,0.6293750214111977,0.609311
419,0.6264916467780429,0.606523
420,0.6278588394977944,0.604095
421,0.6249057198500524,0.601254
422,0.6266792152644729,0.603139
423,0.628440162362282,0.605011
424,0.6281021087680355,0.604784
425,0.6297707815520575,0.608517
426,0.6315048762520478,0.610351
427,0.6299984679025586,0.608943
428,0.6317234167701458,0.610766
429,0.633186968070689,0.614767
430,0.6348891167107322,0.616554
431,0.6320572312451663,0.613807
432,0.6335963561714139,0.611934
433,0.6306978427219804,0.609136
434,0.6323957836749828,0.610933
435,0.6340820415480333,0.612717
436,0.6357567232800789,0.61449
437,0.6340449097729434,0.612875
438,0.6357121311407204,0.614639
439,0.6328846552081177,0.611907
440,0.6343022057307771,0.615316
441,0.6349821980074081,0.61325
442,0.6366301339080519,0.614996
443,0.6338031033290626,0.612267
444,0.633566150420083,0.612127
445,0.632700156194891,0.611175
446,0.6343435559434596,0.612915
447,0.6331995046340684,0.611867
448,0.6347140470887687,0.615594
449,0.6319524870081663,0.612918
450,0.6328061098792807,0.611816
451,0.6318898024056668,0.610718
452,0.6335150129910723,0.612436
453,0.6322315255127345,0.611246
454,0.6338480902357554,0.612954
455,0.6338635049161365,0.61497
456,0.6336615609044494,0.612432
457,0.6309709229549081,0.609834
458,0.6325788927895273,0.611534
459,0.633911149000663,0.613223
460,0.6351409978308026,0.616957
461,0.6324290315613526,0.614324
462,0.6335493160547156,0.613447
463,0.6308371192373575,0.610821
464,0.6314608824619948,0.611531
465,0.6330425954128017,0.613199
466,0.6346141474667083,0.614855
467,0.6319387250864766,0.612264
468,0.6319136916151842,0.612314
469,0.6307126979086332,0.611196
470,0.6322807968559425,0.612847
471,0.6311220267012128,0.611771
472,0.6307825993478339,0.611513
473,0.6297802874193807,0.610467
474,0.6313391072618254,0.612107
475,0.6319327731092437,0.615153
476,0.6332382009407537,0.619259
477,0.6347727691376542,0.620852
478,0.6362977262602528,0.622435
479,0.6337508698677801,0.619946
480,0.6334026334026334,0.619655
481,0.6319821257580593,0.618292
482,0.6335060092952931,0.619872
483,0.6339339185188988,0.615557
484,0.6352389878163074,0.617679
485,0.634474566204234,0.616783
486,0.6358489449979298,0.618357
487,0.6333103308984415,0.61589
488,0.6328321432163331,0.615483
489,0.6317098618588539,0.614432
490,0.6332100253543372,0.614248
491,0.6306691172818042,0.611784
492,0.6303369118883887,0.611529
493,0.6293780949487152,0.613102
494,0.6308755571913467,0.614665
495,0.6315819485174324,0.611763
496,0.6322207438177452,0.617755
497,0.6309907638602701,0.616583
498,0.6324697587946978,0.61812
499,0.6300040080160321,0.615711
500,0.6302115768463074,0.615489
501,0.6290924127839937,0.614429
502,0.6305671944429043,0.615962
503,0.628096500362902,0.613549
504,0.6295693855099795,0.613193
505,0.6287559190701679,0.612351
506,0.6302203927621988,0.61388
507,0.6298436068272532,0.614748
508,0.6312980523799947,0.616262
509,0.6288686004853808,0.613891
510,0.629945128736426,0.616231
511,0.6286769202544031,0.615017
512,0.6281752558479532,0.614568
513,0.6290759323730858,0.613868
514,0.6305164141891126,0.615368
515,0.6296680966358095,0.614533
516,0.6292564437047367,0.611736
517,0.6284399901421178,0.610778
518,0.6298718206232657,0.612278
519,0.6288202163924708,0.611294
520,0.6291229883360402,0.609051
521,0.6268008030533677,0.606805
522,0.6277884002549394,0.610463
523,0.6254068570928145,0.608147
524,0.6268338785896038,0.60964
525,0.6273112438891907,0.605178
526,0.6287256224702563,0.606677
527,0.6274222298890231,0.602862
528,0.6276422065647018,0.603375
529,0.6264721617862111,0.604872
530,0.6278790462992574,0.60636
531,0.6292779972530196,0.60784
532,0.6297592010043871,0.607231
533,0.6282859371376773,0.601338
534,0.6296755224194056,0.602828
535,0.6289022178825499,0.602071
536,0.6285888990800189,0.604123
537,0.6275743667490464,0.6032
538,0.6289562800449683,0.604672
539,0.6301312444169587,0.608974
540,0.6306770726364072,0.613247
541,0.628472624837154,0.611107
542,0.6298410497917134,0.612539
543,0.6287780305492363,0.61154
544,0.6290879654614139,0.612352
545,0.6282891420506099,0.611574
546,0.6284294620674876,0.610577
547,0.6261759564445749,0.606727
548,0.6275377926688206,0.608159
549,0.6288922006954794,0.609584
550,0.6289655172413793,0.614288
551,0.6277387621978484,0.613036
552,0.6289475063553215,0.611683
553,0.6279042439989294,0.610702
554,0.6292451296061404,0.612105
555,0.630578780219068,0.613501
556,0.631905247794583,0.614888
557,0.629704703255407,0.612749
558,0.62976000410359,0.617699
559,0.6282008688985433,0.616183
560,0.6282531194295901,0.612923
561,0.6295760620650719,0.612791
562,0.6308919552726561,0.614167
563,0.6286925412241916,0.612027
564,0.6283876231720329,0.611781
565,0.6276556490196692,0.611032
566,0.6289690329737444,0.612404
567,0.6302444295402042,0.613769
568,0.6298856407336815,0.613468
569,0.6277125150309869,0.611353
570,0.6275539988324577,0.610895
571,0.6253720010287436,0.608771
572,0.6252944263415467,0.605884
573,0.624398757076576,0.605056
574,0.6257051961823966,0.607872
575,0.6270048309178744,0.609185
576,0.6271904486809167,0.610539
577,0.6250562208775854,0.608463
578,0.6263513634652276,0.609815
579,0.6253647787505211,0.608886
580,0.6255623479138228,0.61003
581,0.6245127786551212,0.609034
582,0.6258008994830625,0.608713
583,0.6251497920533847,0.60953
584,0.6247687624399954,0.609203
585,0.6247192322277646,0.606925
586,0.6259978719816734,0.608264
587,0.6239265723325105,0.606253
588,0.625203561900142,0.60759
589,0.6236367298782769,0.603568
590,0.6249103788465399,0.603413
591,0.6239710522705446,0.604038
592,0.6248860580648101,0.605322
593,0.6228161320910056,0.603318
594,0.6240670005375888,0.604652
595,0.6252326433929276,0.607321
596,0.6264881454251121,0.608636
597,0.6255301031355215,0.607738
598,0.626780419986488,0.609047
599,0.6247245409015025,0.607051
600,0.6246422628951747,0.606495
601,0.6225780952012426,0.604491
602,0.6238299091475072,0.605803
603,0.6250755054748334,0.607108
604,0.6263149252914455,0.608407
605,0.6275482093663912,0.608875
606,0.628775398132894,0.608631
607,0.6267395733980751,0.60819
608,0.6265015988246478,0.608007
609,0.6275969743465504,0.607731
610,0.6288159695205388,0.609015
611,0.6274991174866018,0.607763
612,0.6287144547868087,0.607699
613,0.6266984074690075,0.607091
614,0.6279123963878075,0.608368
615,0.6291204730229121,0.60964
616,0.6302332189690375,0.612047
617,0.6282146097884639,0.610087
618,0.629415854991086,0.611347
619,0.6273959039032779,0.609386
620,0.6272972832580126,0.607511
621,0.6276413418871128,0.609788
622,0.6288367147863517,0.611041
623,0.6278913034531012,0.610152
624,0.6277333333333334,0.611338
625,0.6280076677316294,0.61143
626,0.6291942461439687,0.612669
627,0.6303751561880961,0.615564
628,0.6315504339108685,0.616786
629,0.6306861483332071,0.618003
630,0.6317510628128695,0.616587
631,0.6298120323376597,0.614696
632,0.6295218669386285,0.614454
633,0.6287071229586217,0.613687
634,0.6298765493430041,0.614903
635,0.6293616599811815,0.614228
636,0.6291332207774256,0.614047
637,0.6300792803255857,0.614144
638,0.6312370916547702,0.615352
639,0.632389475743349,0.616554
640,0.6321324102964119,0.616347
641,0.6302117505260958,0.614475
642,0.6313619472585186,0.615674
643,0.6294108555586682,0.613772
644,0.6295777360489191,0.615099
645,0.6307245542035663,0.616291
646,0.6318660548088104,0.617477
647,0.6299349323563647,0.61559
648,0.6310753485894729,0.616775
649,0.6304515823159891,0.615996
650,0.6305470873212808,0.614038
651,0.6315437316822633,0.615222
652,0.6326722348011538,0.6164
653,0.6307655562892508,0.614543
654,0.6318929897051614,0.61572
655,0.6312418544032768,0.615062
656,0.6319235623863088,0.615891
657,0.6330423357529158,0.617058
658,0.6341560160692954,0.61822
659,0.6322619211845312,0.616375
660,0.6331041122266539,0.615518
661,0.6312005521250874,0.613668
662,0.632313069313247,0.614833
663,0.6330207708662705,0.616334
664,0.6326931787299575,0.616057
665,0.6336246020456546,0.617901
666,0.6341648995322159,0.619461
667,0.6332986201510024,0.6206
668,0.6343948873553342,0.621734
669,0.633603284028289,0.62098
670,0.6346953755811109,0.62211
671,0.633950748704847,0.623235
672,0.6350385622302412,0.622939
673,0.6332070846248473,0.621144
674,0.6342938784481811,0.622266
675,0.6347315362699978,0.619369
676,0.63535612211899,0.621481
677,0.6334993442351516,0.619665
678,0.6345788748854163,0.620785
679,0.6337260677466863,0.618124
680,0.6341280124384555,0.617517
681,0.6332803665473837,0.616719
682,0.6343542161328966,0.617841
683,0.6325250657145548,0.61606
684,0.6325820634310838,0.61961
685,0.6319805920282607,0.61897
686,0.6330519731286152,0.620079
687,0.6321976236417183,0.619262
688,0.6324214399027914,0.619422
689,0.6313119202372689,0.616327
690,0.6321609094150464,0.61732
691,0.6303673155266306,0.615569
692,0.6314340765207818,0.616679
693,0.6319888884730384,0.613754
694,0.6330479132544109,0.614865
695,0.6324030430827752,0.614248
696,0.6328229357344284,0.615425
697,0.6318976538829942,0.616527
698,0.6329508794798956,0.617624
699,0.6321275291232373,0.616844
700,0.6322111269614836,0.61583
701,0.6304505976403266,0.614117


==> tax_prime.csv <==
N,p(N)
1000,0.572022
2000,0.568448
3000,0.569484
4000,0.568961
5000,0.568725
6000,0.568898
7000,0.568951
8000,0.569369
9000,0.568982
10000,0.568856
11000,0.568682
12000,0.569209
13000,0.569036
14000,0.568815
15000,0.568816
16000,0.568989
17000,0.568827
18000,0.56898
19000,0.569132
20000,0.568654
21000,0.568796
22000,0.569049
23000,0.569007
24000,0.569054
25000,0.568979
26000,0.568894
27000,0.568771
28000,0.568822
29000,0.56888
30000,0.568947
31000,0.56901
32000,0.568924
33000,0.568899
34000,0.568888
35000,0.568919
36000,0.568867
37000,0.5688
38000,0.568799
39000,0.56887
40000,0.568869
41000,0.568877
42000,0.568835
43000,0.568903
44000,0.568917
45000,0.568816
46000,0.568883
47000,0.568893
48000,0.56902
49000,0.568965
50000,0.568884
51000,0.568925
52000,0.568898
53000,0.568891
54000,0.568924
55000,0.5689
56000,0.568942
57000,0.568938
58000,0.568994
59000,0.5689
60000,0.56885
61000,0.568899
62000,0.568794
63000,0.568854
64000,0.56891
65000,0.568935
66000,0.568908
67000,0.568934
68000,0.568862
69000,0.568901
70000,0.568971
71000,0.568866
72000,0.568873
73000,0.568886
74000,0.568885
75000,0.568915
76000,0.5689
77000,0.568888
78000,0.568899
79000,0.56893
80000,0.568922
81000,0.56894
82000,0.568927
83000,0.56891
84000,0.568886
85000,0.568915
86000,0.568923
87000,0.568901
88000,0.5689
89000,0.568906
90000,0.568908
91000,0.568901
92000,0.568876
93000,0.568925
94000,0.568894
95000,0.568892
96000,0.568893
97000,0.568886
98000,0.568897
99000,0.568884
100000,0.568902


==> tax_upper.csv <==
N,opt(N),upper(N)
100,0.6265346534653465,0.628317
101,0.6150262085032032,0.616773
102,0.6225014277555683,0.624215
103,0.6109036594473488,0.612584
104,0.6102564102564103,0.611905
105,0.6170709793351303,0.619227
106,0.6242285311232587,0.626345
107,0.6133610245759779,0.615438
108,0.6204553177030241,0.622494
109,0.6095079232693912,0.61151
110,0.6165438165438165,0.618509
111,0.6134169884169884,0.615991
112,0.6202591656131479,0.622788
113,0.6099984474460487,0.612483
114,0.6167810831426392,0.619222
115,0.6148425787106446,0.617241
116,0.6214264662540525,0.623784
117,0.6278429668260177,0.630161
118,0.634097706879362,0.636377
119,0.6310924369747899,0.633754
120,0.6326446280991735,0.638154
121,0.6352797723885653,0.63528
122,0.6412101825936292,0.64121
123,0.6372934697088907,0.637949
124,0.6430967741935484,0.643742
125,0.6487619047619048,0.649397
126,0.6487939007624047,0.649669
127,0.640378937007874,0.64124
128,0.642078488372093,0.643169
129,0.6378056052474658,0.639833
130,0.6433352906635349,0.645332
131,0.6340504279435577,0.636017
132,0.6347687400318979,0.636705
133,0.6306811805633487,0.633487
134,0.6361525704809287,0.638917
135,0.6366013071895424,0.639325
136,0.6363246028338343,0.639008
137,0.6277372262773723,0.630382
138,0.6330935251798561,0.6357
139,0.6242548818088386,0.626824
140,0.6245187436676798,0.627052
141,0.6212166616721606,0.624113
142,0.6265143307396829,0.629371
143,0.6242229992229992,0.626263
144,0.624808429118774,0.62682
145,0.6234293811998111,0.623807
146,0.6285527909794054,0.628926
147,0.6335723478580622,0.63394
148,0.6384908398331217,0.638854
149,0.6308724832214765,0.63123
150,0.6301986754966887,0.630817
151,0.6220808644126874,0.622691
152,0.6211730306157551,0.621775
153,0.6260928613869791,0.626687
154,0.630917469627147,0.631504
155,0.6284532671629446,0.629032
156,0.6277968316184876,0.628368
157,0.6203337902120455,0.620898
158,0.6251094658068626,0.625667
159,0.6224056603773584,0.623192
160,0.6215062111801242,0.622283
161,0.618894256575416,0.619814
162,0.6235704006665151,0.624479
163,0.6164147837797397,0.617313
164,0.6210643015521065,0.621951
165,0.6256297918948521,0.626506
166,0.6301132674410216,0.630979
167,0.6228970630168235,0.623752
168,0.627359819667512,0.628205
169,0.6233205708318831,0.624156
170,0.6277261781905745,0.628552
171,0.6320549435604516,0.632871
172,0.6363086436348971,0.637115
173,0.6293933957876553,0.630191
174,0.6336288998357964,0.634417
175,0.6377922077922078,0.638571
176,0.641050333846944,0.642655
177,0.6383545991239764,0.640703
178,0.6423953298600213,0.644718
179,0.6356300434512725,0.637927
180,0.6384898710865562,0.640577
181,0.631594924412604,0.633659
182,0.6330991412958626,0.637663
183,0.6300784034212402,0.635305
184,0.6312573443008226,0.634783
185,0.6298169136878814,0.633188
186,0.6337760910815939,0.637111
187,0.6332916145181476,0.634657
188,0.6371721265338287,0.638523
189,0.6375382901698691,0.639042
190,0.6413337007440066,0.642822
191,0.6351985165794066,0.636671
192,0.6361722797927462,0.637953
193,0.6297206345814861,0.631483
194,0.6335183716627015,0.635263
195,0.6365253793825223,0.637834
196,0.6387651507303429,0.639439
197,0.6325180741424397,0.633185
198,0.6330135526115426,0.633673
199,0.62678391959799,0.627437
200,0.6292537313432836,0.63005
201,0.626914930299,0.6279
202,0.6305906452714237,0.631566
203,0.6286583598956824,0.629624
204,0.6286944045911047,0.629507
205,0.6270423869287236,0.627469
206,0.63064584212748,0.631068
207,0.6341973244147158,0.634615
208,0.6363636363636364,0.636916
209,0.6344041922989292,0.634814
210,0.6348905438952832,0.635297
211,0.6294375391218814,0.62984
212,0.6329169988484366,0.633316
213,0.6304681672590058,0.631346
214,0.6339056726798522,0.634775
215,0.6319982773471146,0.632601
216,0.632957842635262,0.633513
217,0.6301949012810214,0.631252
218,0.6335721167944368,0.634619
219,0.6310087173100871,0.632379
220,0.6312628547922665,0.632661
221,0.6287554522848641,0.630141
222,0.6320849997980043,0.633459
223,0.6269218449711723,0.628283
224,0.6280555555555556,0.629405
225,0.6274139626352015,0.629381
226,0.6306966589996491,0.632646
227,0.6253188036169719,0.627251
228,0.6246839806940934,0.626982
229,0.619327890639833,0.621606
230,0.6226237530585357,0.624882
231,0.6258769965666517,0.628116
232,0.625684475358887,0.627534
233,0.6204834745607278,0.622318
234,0.620767412256774,0.622259
235,0.6193292463036423,0.620375
236,0.6225416577272402,0.623579
237,0.6205368223238663,0.621707
238,0.6237122464048381,0.624873
239,0.6187238493723849,0.619874
240,0.6181535269709544,0.619295
241,0.6131134048900929,0.614245
242,0.6162976567016971,0.61742
243,0.6194427578762733,0.620556
244,0.6225493476078956,0.623653
245,0.6256180520988883,0.626713
246,0.6286494848754156,0.629736
247,0.6255387227373645,0.627204
248,0.6247894805026558,0.626441
249,0.622714859437751,0.624739
250,0.6225657370517929,0.624574
251,0.6179409346740024,0.619933
252,0.6209611644394253,0.622937
253,0.6198064174784476,0.621394
254,0.622788327929597,0.624363
255,0.6257352941176471,0.627298
256,0.6247568093385214,0.626307
257,0.6200947123940518,0.621633
258,0.6230283439585765,0.624555
259,0.6213246213246213,0.622839
260,0.621131741821397,0.622782
261,0.6240238659296306,0.625662
262,0.6268830000290251,0.628508
263,0.6223067173637515,0.62392
264,0.6248999428244711,0.626758
265,0.6237196765498653,0.625082
266,0.6265382557517389,0.62789
267,0.6246855609592487,0.626223
268,0.6274760028852022,0.629002
269,0.6229932534765249,0.624508
270,0.6257755910892442,0.627279
271,0.6212285652268288,0.622721
272,0.6233031674208145,0.62535
273,0.6257586695542899,0.628085
274,0.6284804246848043,0.63079
275,0.6311725955204216,0.63307
276,0.6308533458902318,0.632737
277,0.6264706646235358,0.628341
278,0.6291482942678116,0.631005
279,0.6317972350230415,0.633641
280,0.6338078291814947,0.635689
281,0.6294136947578305,0.631281
282,0.6320326792471744,0.633887
283,0.6276315134623999,0.629473
284,0.6302446256486286,0.632073
285,0.6328303275671697,0.634646
286,0.6353890012426597,0.637192
287,0.6334446380178087,0.635816
288,0.6342512495194156,0.636053
289,0.6327407230640735,0.634101
290,0.6352648418059011,0.636616
291,0.6335734124182083,0.635197
292,0.6360746177941933,0.637688
293,0.6319797543590815,0.633582
294,0.6344748068719013,0.636066
295,0.6333027943197435,0.634471
296,0.6329511329511329,0.634111
297,0.6336519557996068,0.634488
298,0.636102444389576,0.636933
299,0.6338684503901896,0.634693
300,0.6354595791805094,0.636368
301,0.6333634023453829,0.634706
302,0.6357834458942583,0.637117
303,0.6339673441028313,0.635639
304,0.6348144952545298,0.636475
305,0.6334083360120004,0.63493
306,0.6343488535479338,0.636031
307,0.6305258259655654,0.632197
308,0.6310889757491699,0.632497
309,0.6292514876291888,0.630817
310,0.631635722435432,0.633192
311,0.627669222524528,0.629215
312,0.6291267305644302,0.630806
313,0.6251602531491016,0.626829
314,0.6275401880497422,0.629198
315,0.6278481012658228,0.629516
316,0.6301960627720321,0.631853
317,0.6263119258774279,0.627959
318,0.6286547978155005,0.630291
319,0.6278213166144201,0.628625
320,0.6286799065420561,0.629576
321,0.6270002515431203,0.627968
322,0.6293098475087976,0.630271
323,0.6273745365592631,0.62833
324,0.6281861348528015,0.629193
325,0.630410571024068,0.631468
326,0.6326710568282021,0.633722
327,0.6309204147087343,0.632114
328,0.6304210838460969,0.631607
329,0.6287003776365478,0.630064
330,0.6290213311361348,0.630431
331,0.6254868416263241,0.626888
332,0.6277361699048446,0.629129
333,0.6299652946359533,0.63135
334,0.6321744570560371,0.633551
335,0.6311122956645344,0.632161
336,0.6318708492298997,0.632984
337,0.6282373184906853,0.629343
338,0.6304306086470824,0.63153
339,0.6288217942044074,0.629984
340,0.6287562532344316,0.630257
341,0.6274459364442386,0.628732
342,0.6278792218641843,0.628902
343,0.6300427147603227,0.630805
344,0.6294236602628918,0.630182
345,0.6315657200301583,0.63232
346,0.6336892605487165,0.634439
347,0.6302129914869654,0.630958
348,0.630059612027797,0.630801
349,0.6264920180106427,0.627229
350,0.6261782661782662,0.627562
351,0.6266996891996892,0.627574
352,0.6270119752768478,0.627752
353,0.623533554200477,0.62427
354,0.6256544919232911,0.626387
355,0.6245766735242918,0.625115
356,0.626679885437321,0.627215
357,0.6285620393408761,0.629298
358,0.6306313316008154,0.631363
359,0.6272206747137109,0.627948
360,0.6268236380424747,0.627547
361,0.6244624355305245,0.625182
362,0.6265315130207144,0.627247
363,0.6285835376744467,0.629295
364,0.6287671232876713,0.629294
365,0.6276068568006588,0.628071
366,0.6296362472268132,0.630098
367,0.6263327804762469,0.626792
368,0.6277983975491929,0.628564
369,0.6298102981029811,0.630572
370,0.6318059299191374,0.632564
371,0.6303799669593948,0.63138
372,0.6298538441580904,0.630877
373,0.6265716620550243,0.62759
374,0.6285632798573975,0.629576
375,0.6287659574468085,0.629631
376,0.628308595293188,0.629141
377,0.6267244887934543,0.627637
378,0.62869428040932,0.629602
379,0.6254686849048743,0.626371
380,0.6253073628954275,0.626399
381,0.6241634717126328,0.625345
382,0.6261260645496425,0.627302
383,0.6229193864229765,0.624089
384,0.6222808441558442,0.623444
385,0.6242379382275756,0.625395
386,0.6261798610274331,0.627331
387,0.6281067689602813,0.629252
388,0.6300188164206397,0.631158
389,0.6268670489750181,0.628001
390,0.6265328874024526,0.627976
391,0.6252153035127095,0.626572
392,0.6271226047670977,0.628473
393,0.6257346198059958,0.62744
394,0.6276296343892566,0.629326
395,0.6267101393683672,0.628193
396,0.6285652494720505,0.630041
397,0.6255078921053631,0.626976
398,0.6273850455283938,0.628846
399,0.6290350877192983,0.630702
400,0.6288902743142145,0.630549
401,0.6258110941551593,0.627461
402,0.6276681110576151,0.62931
403,0.6255927081541901,0.627472
404,0.6274416330521941,0.629312
405,0.6291917533296844,0.631138
406,0.6310139068759758,0.63295
407,0.630209086091439,0.631895
408,0.6315379452514502,0.633587
409,0.6285526865048602,0.630592
410,0.6303602160109192,0.63239
411,0.6290600713391444,0.631174
412,0.6308563906062672,0.63296
413,0.6295399515738499,0.631704
414,0.6299982538851057,0.631698
415,0.6290315106580167,0.630584
416,0.6289660579228925,0.630327
417,0.6275974435762395,0.629089
418,0.6293750214111977,0.63086
419,0.6264916467780429,0.627969
420,0.6278588394977944,0.629736
421,0.6249057198500524,0.626774
422,0.6266792152644729,0.628539
423,0.628440162362282,0.630291
424,0.6281021087680355,0.629945
425,0.6297707815520575,0.631682
426,0.6315048762520478,0.633407
427,0.6299984679025586,0.63222
428,0.6317234167701458,0.633935
429,0.633186968070689,0.635301
430,0.6348891167107322,0.636993
431,0.6320572312451663,0.634152
432,0.6335963561714139,0.635778
433,0.6306978427219804,0.632869
434,0.6323957836749828,0.634557
435,0.6340820415480333,0.636233
436,0.6357567232800789,0.637898
437,0.6340449097729434,0.636177
438,0.6357121311407204,0.637834
439,0.6328846552081177,0.634997
440,0.6343022057307771,0.63624
441,0.6349821980074081,0.636757
442,0.6366301339080519,0.638397
443,0.6338031033290626,0.635562
444,0.633566150420083,0.635317
445,0.632700156194891,0.634262
446,0.6343435559434596,0.635899
447,0.6331995046340684,0.634787
448,0.6347140470887687,0.636414
449,0.6319524870081663,0.633645
450,0.6328061098792807,0.634245
451,0.6318898024056668,0.633048
452,0.6335150129910723,0.634668
453,0.6322315255127345,0.633574
454,0.6338480902357554,0.635184
455,0.6338635049161365,0.6353
456,0.6336615609044494,0.635284
457,0.6309709229549081,0.632586
458,0.6325788927895273,0.634187
459,0.633911149000663,0.635777
460,0.6351409978308026,0.636848
461,0.6324290315613526,0.634129
462,0.6335493160547156,0.635223
463,0.6308371192373575,0.632504
464,0.6314608824619948,0.63312
465,0.6330425954128017,0.634695
466,0.6346141474667083,0.636259
467,0.6319387250864766,0.633577
468,0.6319136916151842,0.633609
469,0.6307126979086332,0.632491
470,0.6322807968559425,0.634052
471,0.6311220267012128,0.632921
472,0.6307825993478339,0.632574
473,0.6297802874193807,0.63144
474,0.6313391072618254,0.632991
475,0.6319327731092437,0.633242
476,0.6332382009407537,0.6347
477,0.6347727691376542,0.636229
478,0.6362977262602528,0.637748
479,0.6337508698677801,0.635195
480,0.6334026334026334,0.634841
481,0.6319821257580593,0.633604
482,0.6335060092952931,0.635121
483,0.6339339185188988,0.63544
484,0.6352389878163074,0.636866
485,0.634474566204234,0.635892
486,0.6358489449979298,0.637387
487,0.6333103308984415,0.634842
488,0.6328321432163331,0.634358
489,0.6317098618588539,0.633329
490,0.6332100253543372,0.63459
491,0.6306691172818042,0.632043
492,0.6303369118883887,0.631706
493,0.6293780949487152,0.630396
494,0.6308755571913467,0.63189
495,0.6315819485174324,0.632633
496,0.6322207438177452,0.633194
497,0.6309907638602701,0.632203
498,0.6324697587946978,0.633677
499,0.6300040080160321,0.631206
500,0.6302115768463074,0.631321
501,0.6290924127839937,0.630293
502,0.6305671944429043,0.631763
503,0.628096500362902,0.629288
504,0.6295693855099795,0.630756
505,0.6287559190701679,0.629844
506,0.6302203927621988,0.631304
507,0.6298436068272532,0.631505
508,0.6312980523799947,0.632953
509,0.6288686004853808,0.630517
510,0.629945128736426,0.631894
511,0.6286769202544031,0.630771
512,0.6281752558479532,0.630262
513,0.6290759323730858,0.631245
514,0.6305164141891126,0.632677
515,0.6296680966358095,0.631775
516,0.6292564437047367,0.631371
517,0.6284399901421178,0.630337
518,0.6298718206232657,0.631761
519,0.6288202163924708,0.630762
520,0.6291229883360402,0.631057
521,0.6268008030533677,0.628728
522,0.6277884002549394,0.629708
523,0.6254068570928145,0.627319
524,0.6268338785896038,0.628739
525,0.6273112438891907,0.62931
526,0.6287256224702563,0.630717
527,0.6274222298890231,0.629521
528,0.6276422065647018,0.629934
529,0.6264721617862111,0.628641
530,0.6278790462992574,0.630039
531,0.6292779972530196,0.63143
532,0.6297592010043871,0.631579
533,0.6282859371376773,0.630211
534,0.6296755224194056,0.631594
535,0.6289022178825499,0.63073
536,0.6285888990800189,0.630396
537,0.6275743667490464,0.629457
538,0.6289562800449683,0.630832
539,0.6301312444169587,0.6322
540,0.6306770726364072,0.632423
541,0.628472624837154,0.630212
542,0.6298410497917134,0.631574
543,0.6287780305492363,0.630586
544,0.6290879654614139,0.630754
545,0.6282891420506099,0.629909
546,0.6284294620674876,0.62999
547,0.6261759564445749,0.627731
548,0.6275377926688206,0.629087
549,0.6288922006954794,0.630436
550,0.6289655172413793,0.63049
551,0.6277387621978484,0.629179
552,0.6289475063553215,0.630304
553,0.6279042439989294,0.629321
554,0.6292451296061404,0.630657
555,0.630578780219068,0.631985
556,0.631905247794583,0.633307
557,0.629704703255407,0.631101
558,0.62976000410359,0.631171
559,0.6282008688985433,0.629888
560,0.6282531194295901,0.629947
561,0.6295760620650719,0.631263
562,0.6308919552726561,0.632573
563,0.6286925412241916,0.630368
564,0.6283876231720329,0.630057
565,0.6276556490196692,0.629244
566,0.6289690329737444,0.630552
567,0.6302444295402042,0.631853
568,0.6298856407336815,0.631488
569,0.6277125150309869,0.62931
570,0.6275539988324577,0.629391
571,0.6253720010287436,0.627203
572,0.6252944263415467,0.627241
573,0.624398757076576,0.626363
574,0.6257051961823966,0.627662
575,0.6270048309178744,0.628955
576,0.6271904486809167,0.629086
577,0.6250562208775854,0.626945
578,0.6263513634652276,0.628234
579,0.6253647787505211,0.62736
580,0.6255623479138228,0.627396
581,0.6245127786551212,0.626518
582,0.6258008994830625,0.627799
583,0.6251497920533847,0.626894
584,0.6247687624399954,0.626507
585,0.6247192322277646,0.626499
586,0.6259978719816734,0.627771
587,0.6239265723325105,0.625694
588,0.625203561900142,0.626965
589,0.6236367298782769,0.625714
590,0.6249103788465399,0.626981
591,0.6239710522705446,0.626058
592,0.6248860580648101,0.627159
593,0.6228161320910056,0.625082
594,0.6240670005375888,0.626342
595,0.6252326433929276,0.627596
596,0.6264881454251121,0.628843
597,0.6255301031355215,0.627922
598,0.626780419986488,0.629165
599,0.6247245409015025,0.627101
600,0.6246422628951747,0.627011
601,0.6225780952012426,0.624939
602,0.6238299091475072,0.626182
603,0.6250755054748334,0.62742
604,0.6263149252914455,0.628652
605,0.6275482093663912,0.629763
606,0.628775398132894,0.630983
607,0.6267395733980751,0.62894
608,0.6265015988246478,0.628689
609,0.6275969743465504,0.629907
610,0.6288159695205388,0.631118
611,0.6274991174866018,0.629911
612,0.6287144547868087,0.631119
613,0.6266984074690075,0.629095
614,0.6279123963878075,0.630301
615,0.6291204730229121,0.631501
616,0.6302332189690375,0.63268
617,0.6282146097884639,0.630654
618,0.629415854991086,0.631847
619,0.6273959039032779,0.629819
620,0.6272972832580126,0.629936
621,0.6276413418871128,0.629987
622,0.6288367147863517,0.631175
623,0.6278913034531012,0.630325
624,0.6277333333333334,0.630154
625,0.6280076677316294,0.630185
626,0.6291942461439687,0.631365
627,0.6303751561880961,0.632473
628,0.6315504339108685,0.633642
629,0.6306861483332071,0.632417
630,0.6317510628128695,0.633582
631,0.6298120323376597,0.631638
632,0.6295218669386285,0.631342
633,0.6287071229586217,0.630541
634,0.6298765493430041,0.631705
635,0.6293616599811815,0.630976
636,0.6291332207774256,0.630743
637,0.6300792803255857,0.631728
638,0.6312370916547702,0.632881
639,0.632389475743349,0.634028
640,0.6321324102964119,0.633766
641,0.6302117505260958,0.63184
642,0.6313619472585186,0.632985
643,0.6294108555586682,0.631029
644,0.6295777360489191,0.63109
645,0.6307245542035663,0.632232
646,0.6318660548088104,0.633369
647,0.6299349323563647,0.631433
648,0.6310753485894729,0.632569
649,0.6304515823159891,0.631741
650,0.6305470873212808,0.631767
651,0.6315437316822633,0.632896
652,0.6326722348011538,0.63402
653,0.6307655562892508,0.63211
654,0.6318929897051614,0.633233
655,0.6312418544032768,0.632522
656,0.6319235623863088,0.633297
657,0.6330423357529158,0.634412
658,0.6341560160692954,0.635521
659,0.6322619211845312,0.633623
660,0.6331041122266539,0.634732
661,0.6312005521250874,0.632823
662,0.632313069313247,0.633931
663,0.6330207708662705,0.634961
664,0.6326931787299575,0.634627
665,0.6336246020456546,0.635241
666,0.6341648995322159,0.635435
667,0.6332986201510024,0.634313
668,0.6343948873553342,0.635406
669,0.633603284028289,0.634719
670,0.6346953755811109,0.635808
671,0.633950748704847,0.635051
672,0.6350385622302412,0.636135
673,0.6332070846248473,0.634301
674,0.6342938784481811,0.635384
675,0.6347315362699978,0.635867
676,0.63535612211899,0.636444
677,0.6334993442351516,0.634584
678,0.6345788748854163,0.635661
679,0.6337260677466863,0.634883
680,0.6341280124384555,0.635368
681,0.6332803665473837,0.63462
682,0.6343542161328966,0.63569
683,0.6325250657145548,0.633856
684,0.6325820634310838,0.633991
685,0.6319805920282607,0.633309
686,0.6330519731286152,0.634376
687,0.6321976236417183,0.633552
688,0.6324214399027914,0.63367
689,0.6313119202372689,0.632709
690,0.6321609094150464,0.633654
691,0.6303673155266306,0.631856
692,0.6314340765207818,0.632919
693,0.6319888884730384,0.633532
694,0.6330479132544109,0.634586
695,0.6324030430827752,0.633912
696,0.6328229357344284,0.634307
697,0.6318976538829942,0.63323
698,0.6329508794798956,0.634279
699,0.6321275291232373,0.633468
700,0.6322111269614836,0.63367
701,0.6304505976403266,0.631906

